Laconic: Streamlined Load Balancers for SmartNICs

Load balancers are pervasively used inside today's clouds to scalably distribute network requests across data center servers. Given the extensive use of load balancers and their associated operating costs, several efforts have focused on improving their efficiency by implementing Layer-4 load-balancing logic within the kernel or using hardware acceleration. This work explores whether the more complex and connection-oriented Layer-7 load-balancing capability can also benefit from hardware acceleration. In particular, we target the offloading of load-balancing capability onto programmable SmartNICs. We fully leverage the cost and energy efficiency of SmartNICs using three key ideas. First, we argue that a full and complex TCP/IP stack is not required for Layer-7 load balancers and instead propose a lightweight forwarding agent on the SmartNIC. Second, we develop connection management data structures with a high degree of concurrency with minimal synchronization when executed on multi-core SmartNICs. Finally, we describe how the load-balancing logic could be accelerated using custom packet-processing accelerators on SmartNICs. We prototype Laconic on two types of SmartNIC hardware, achieving over 150 Gbps throughput using all cores on BlueField-2, while a single SmartNIC core achieves 8.7x higher throughput and comparable latency to Nginx on a single x86 core.

==> figures/nginx-1core-nics/nginx_1core_nics.dat <==
"Test Cases" "X86" "LIO3" "BlueField"
1KB	0.34   0.18  0.16
10MB   11.45  5.29  2.90


==> figures/nginx-32x86-24lio3-8bluefield/nginx_32x86_24lio3_8bluefield_1k_10m.dat <==
"Test Cases" "X86" "LIO3" "BlueField"
1KB	2.48   0.71    0.48
10MB   42.99   4.55    9.90


==> figures/nginx-8cores-nics/nginx_8cores_nics.dat <==
"Test Cases" "X86" "LIO3" "BlueField"
1KB	1.91   0.81  0.48  
10MB   42.49  4.84  9.90 


==> figures/rule-offload-insert-latency/rule_offload_insert_latency.dat <==
0 7.47 "WO/Sync" 
1 170.87 "W/SyncBatch1"
2 7.20 "W/SyncBatch100"

